The RoPES project with HARPS and HARPS-N II. A third planet in the multi-planet system HD 176986

Earth-like planets orbiting in the habitable zone of K- to G-type stars create an RV effect in amplitude of less than 1 \si{\meter\per\second} and have orbital periods of hundreds of days. Only long-term RV surveys with sub-meter per second precision instruments can explore the outer regions of Sun-like stars and look for Earth-like planets and super-Earths. We present the analysis of the K-type star HD 176986. It has a brightness of V=8.45 mag and a distance from the Sun of d = 27.88 pc. This star hosts a known planetary system of two super-Earths. We joined historical datasets with new data collected in an ongoing blind search program. We took advantage of recently developed tools for RV extraction and stellar activity filtering. The analysis of activity indicators permits us to determine the period of the magnetic cycle of the star alongside its rotation period. We performed a joint analysis of RVs and activity indicators through multidimensional GPs to better constrain the activity model in RVs and avoid overfitting. We detected a new planet orbiting the star and retrieved the two known planets. HD 176986 b has an orbital period of 6.49164$^{+0.00030}_{-0.00029}$ d and a minimum mass of 5.36 $\pm$ 0.44 M$\oplus$. HD 176986 c has an orbital period of P$_c$ = 16.8124 $\pm$ 0.0015 d and a minimum mass of 9.75$_{-0.64}^{+0.65}$ M$\oplus$. HD 176986 d has an orbital period of 61.376$^{+0.051}_{-0.049}$ d and a minimum mass of 6.76$_{-0.92}^{+0.91}$ M$\oplus$. From the analysis of activity indicators, we find evidence of a magnetic cycle with a period of 2432$_{-59}^{+64}$ d, along with a rotation period of 36.05 $_{-0.71}^{+0.67}$ d. We discover a new planet in the multi-planet system orbiting the K-type star HD 176986. All the planets have minimum masses compatible with super-Earths or mini-Neptunes.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

